VaRL: Value-assisted Reinforcement Learning for Diffusion Post-Training

Group-wise post-training is widely used to align diffusion models, yet treating rewards purely as scalar weights without differentiating through the sampler makes optimization indirect and sample-inefficient. Direct reward-gradient methods such as ReFL, DRaFT-LV, DRTune, and LeapAlign improve efficiency by backpropagating differentiable rewards, but rely on truncated or partially detached surrogate paths that deviate from multi-step inference; consequently, increasing reward along the surrogate path does not guarantee higher quality on full inference rollouts. We propose Value-assisted Reinforcement Learning (VaRL), an on-policy endpoint-distillation framework that learns a differentiable approximation to the current policy's remaining denoising trajectory. In each round, a frozen snapshot of the current policy generates complete trajectories, from which a student velocity model learns scheduler-consistent endpoint predictions at intermediate states. The policy is then updated through a single local denoising step composed with the student endpoint map and a differentiable reward model, keeping the backward path short while anchoring supervision to recent full rollouts. Under local endpoint-accuracy and smoothness conditions, we bound the discrepancy between the student-induced adjoint and the full-rollout reward gradient. On FLUX.1-dev, VaRL achieves 0.4229 on HPSv2.1 and 78.58 on GenEval while maintaining stable reward growth over more than 10,000 updates. On Wanx-T2V-14B, our 20-step model achieves aesthetic and motion GSB gains of 44.33\% and 33.33\% over the pretrained model and consistently outperforms a ReFL-style baseline. Finally, simply averaging the trained teacher and student weights yields competitive 4-step and 8-step generators without extra distillation.

==> resources/depo_pipeline_gptimage2_prompt.txt <==
Create a clean CVPR-style scientific method figure for a paper titled "Diffusion-OPDO: On-Policy Distillation Optimization for Diffusion Post-Training". The figure should be a polished vector-like pipeline diagram on a white background, suitable for the top half of a two-column computer vision paper.

Overall layout:
Use a left-to-right pipeline with three visually distinct stages, separated by subtle vertical dividers or lightly tinted background panels. Use a modern academic style: thin dark-gray arrows, rounded rectangles, blue accents, minimal text, no 3D effects, no shadows, and no clutter. Use consistent typography similar to a LaTeX paper figure.

Stage 1 title: "Full Diffusion Rollout"
Show a text prompt c on the far left feeding into a diffusion/flow model. Draw a sequence of latent states z_T -> z_{T-1} -> ... -> z_0 as small rounded boxes or circles along a trajectory. At the end, show a decoded image/video sample x_0. Above this stage, show that the rollout is generated by the current base policy pi_theta. The visual message should be: Diffusion-OPDO still samples the full trajectory, rather than only a one-step approximation.

Stage 2 title: "OPD Student Endpoint Predictor"
From the rollout trajectory, highlight one intermediate state z_t with a callout. Draw an arrow from z_t and the teacher rollout endpoint x_0 into a smaller model block labeled "student endpoint predictor f_phi". Show the target next to it in a compact formula: f_phi(z_t,t,c) approx teacher rollout endpoint. The student model should be shown as being updated from the current model rollout distribution, not as a frozen pretrained teacher. Use a circular refresh arrow between pi_theta and f_phi to indicate continual on-policy distillation.

Stage 3 title: "OPDO Reward Gradient"
From the same intermediate state z_t, show the base policy pi_theta taking one denoising step to produce z_{t-1}^theta. Feed z_{t-1}^theta into f_phi to estimate a clean sample x_hat_0. Send x_hat_0 into a large reward model block labeled "10B+ Reward Model R" or "VLM-RM / SeedRM". Draw a thick blue backward arrow from the reward score through x_hat_0 and f_phi back to pi_theta, labeled "reward gradient". Add a small note near this backward arrow: "no learned value critic". Add another small note near the bottom: "stable without EMA or KL in our experiments".

Visual details:
Use blue for Diffusion-OPDO's main gradient path, gray for rollout/data-collection arrows, and orange or gold for reward evaluation. Make the reward model visually larger than the student to emphasize that it is a powerful 10B+ model. Use two example modalities in tiny icons near the output: one image icon for FLUX and one video-strip icon for Wanx-T2V-14B. Do not include actual generated images; use abstract icons only.

Text labels to include exactly:
"Prompt c"
"Base diffusion policy pi_theta"
"Full rollout: z_T -> ... -> z_0"
"Sample intermediate state z_t"
"Student endpoint predictor f_phi"
"One-step policy update"
"Estimated clean sample x_hat_0"
"10B+ Reward Model R"
"Backprop reward gradient"
"No value function"

Avoid:
Do not draw a dense flowchart with many small boxes. Do not use more than three main stages. Do not include code-like pseudocode. Do not use cartoon characters. Do not use dark background. Do not make arrows cross unnecessarily. Do not write long paragraphs inside the figure.

Caption idea:
"Diffusion-OPDO rolls out complete diffusion trajectories, continually distills an on-policy student endpoint model, and optimizes the teacher model by backpropagating reward gradients through the student-estimated endpoint, avoiding a learned value critic."

